Joints in Random Forests

Decision Trees (DTs) and Random Forests (RFs) are powerful discriminative learners and tools of central importance to the everyday machine learning practitioner and data scientist. Due to their discriminative nature, however, they lack principled methods to process inputs with missing features or to detect outliers, which requires pairing them with imputation techniques or a separate generative model. In this paper, we demonstrate that DTs and RFs can naturally be interpreted as generative models, by drawing a connection to Probabilistic Circuits, a prominent class of tractable probabilistic models. This reinterpretation equips them with a full joint distribution over the feature space and leads to Generative Decision Trees (GeDTs) and Generative Forests (GeFs), a family of novel hybrid generative-discriminative models. This family of models retains the overall characteristics of DTs and RFs while additionally being able to handle missing features by means of marginalisation. Under certain assumptions, frequently made for Bayes consistency results, we show that consistency in GeDTs and GeFs extend to any pattern of missing input features, if missing at random. Empirically, we show that our models often outperform common routines to treat missing data, such as K-nearest neighbour imputation, and moreover, that our models can naturally detect outliers by monitoring the marginal probability of input features.

==> Results/authent.csv <==
Missing,Friedman,Mean,Surr,KNN,GeFp,GeF,GeFp(LSPN),GeF(LSPN),MissForest,LSPN,Fci,Mci,Sci,Kci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,MFci,LSPNci,lower
0.0,98.99,98.99,98.99,98.99,99.07,98.99,99.45,98.99,98.99,91.12,0.12,0.12,0.12,0.12,0.08,0.12,0.08,0.12,0.12,0.52,99.37
10.0,95.44,94.22,95.93,97.52,96.81,96.87,96.74,96.47,97.33,88.15,0.37,0.59,0.45,0.17,0.27,0.25,0.29,0.31,0.19,0.65,97.35
20.0,91.44,89.19,92.51,95.08,93.91,93.97,93.46,93.44,94.74,84.99,0.45,0.76,0.57,0.42,0.45,0.34,0.49,0.35,0.29,0.81,94.67
30.0,87.13,84.47,88.65,91.98,90.3,90.33,89.52,89.66,90.74,81.65,0.69,0.79,0.74,0.55,0.7,0.65,0.71,0.64,0.37,0.94,91.44
40.0,82.54,79.59,84.46,87.92,85.96,85.99,85.07,85.31,86.21,78.05,0.55,0.69,0.74,0.67,0.59,0.72,0.65,0.55,0.55,0.79,87.24
50.0,78.35,74.77,80.04,83.18,81.52,81.66,80.64,80.94,80.68,74.67,0.48,0.84,0.84,1.02,0.72,0.83,0.73,0.68,0.69,0.79,82.16
60.0,73.43,70.36,75.05,78.08,76.12,76.32,75.22,75.58,74.74,70.97,0.92,1.11,1.06,1.18,0.94,1.0,0.79,0.88,1.04,1.03,76.89
70.0,69.36,66.07,69.96,72.54,71.3,71.54,70.47,70.84,68.57,67.4,1.02,0.85,1.03,1.71,1.13,1.27,0.95,1.04,1.85,1.02,70.83
80.0,65.16,62.6,65.04,67.25,66.53,66.74,65.95,66.28,62.78,64.34,1.0,0.65,0.55,1.16,0.8,0.9,0.67,0.77,2.05,0.84,66.09
90.0,59.89,58.65,58.99,61.26,60.58,60.74,60.23,60.52,54.27,59.69,0.92,0.71,0.68,0.9,1.03,1.06,0.9,1.01,2.05,0.79,60.36


==> Results/bank.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,91.39,91.39,91.39,91.39,91.39,90.23,91.39,89.77,91.41,89.14,0.19,0.19,0.19,0.19,0.19,0.32,0.19,0.36,0.2,0.09,91.22
10.0,91.08,90.94,91.1,91.13,91.13,89.67,91.19,88.22,91.23,89.21,0.15,0.14,0.21,0.17,0.16,0.3,0.17,0.32,0.2,0.06,91.03
20.0,90.7,90.48,90.74,90.89,90.79,89.36,91.03,87.24,91.02,89.3,0.14,0.13,0.2,0.15,0.17,0.26,0.15,0.32,0.15,0.05,90.88
30.0,90.3,90.09,90.42,90.64,90.4,89.25,90.79,86.79,90.77,89.39,0.15,0.11,0.18,0.14,0.19,0.33,0.21,0.43,0.21,0.05,90.58
40.0,89.87,89.68,90.09,90.33,89.99,89.33,90.52,86.93,90.46,89.38,0.11,0.12,0.18,0.16,0.21,0.37,0.17,0.49,0.19,0.06,90.35
50.0,89.47,89.4,89.78,90.02,89.54,89.45,90.31,87.36,90.26,89.38,0.07,0.1,0.19,0.25,0.21,0.25,0.18,0.42,0.13,0.05,90.13
60.0,89.13,89.17,89.46,89.74,89.09,89.59,90.03,88.1,90.02,89.35,0.08,0.16,0.23,0.26,0.24,0.2,0.18,0.31,0.17,0.05,89.85
70.0,88.89,88.96,89.11,89.33,88.58,89.48,89.69,88.65,89.67,89.27,0.07,0.08,0.2,0.28,0.32,0.21,0.2,0.38,0.22,0.06,89.49
80.0,88.79,88.85,88.84,88.99,88.37,89.33,89.37,89.01,89.37,89.16,0.02,0.05,0.22,0.13,0.36,0.22,0.18,0.26,0.19,0.04,89.17
90.0,88.74,88.78,88.74,88.7,88.23,89.04,89.05,88.99,89.05,88.99,0.01,0.04,0.12,0.16,0.44,0.09,0.09,0.09,0.09,0.02,88.97


==> Results/breast.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,95.69,95.69,95.69,95.69,95.69,96.61,95.69,96.66,95.75,95.49,0.3,0.3,0.3,0.3,0.3,0.32,0.3,0.37,0.28,0.24,96.29
10.0,95.39,95.36,95.47,95.61,95.55,96.4,95.64,96.54,95.87,95.47,0.37,0.3,0.33,0.14,0.35,0.22,0.39,0.32,0.2,0.33,96.22
20.0,95.17,95.16,95.24,95.52,95.27,96.22,95.67,96.66,96.17,95.15,0.4,0.32,0.25,0.26,0.24,0.23,0.24,0.29,0.27,0.28,96.37
30.0,94.96,94.92,94.96,95.59,94.92,95.82,95.64,96.27,96.26,94.85,0.35,0.58,0.36,0.41,0.36,0.21,0.47,0.35,0.42,0.29,95.92
40.0,94.5,94.25,94.76,95.34,94.74,95.2,95.37,95.92,95.99,94.52,0.43,0.56,0.57,0.45,0.38,0.27,0.41,0.4,0.53,0.26,95.46
50.0,94.13,93.32,94.2,94.81,93.88,94.71,94.81,95.36,95.57,93.99,0.31,0.62,0.45,0.42,0.47,0.41,0.44,0.31,0.45,0.48,95.12
60.0,92.99,91.66,93.21,94.8,92.9,94.04,94.09,94.9,95.18,93.39,0.41,0.78,0.4,0.42,0.28,0.43,0.53,0.4,0.48,0.37,94.7
70.0,90.74,88.88,90.85,93.78,91.0,92.36,92.72,93.5,93.86,91.94,0.71,1.08,0.55,0.26,0.96,0.51,0.4,0.26,0.42,0.25,93.45
80.0,85.98,83.67,84.89,92.14,86.03,90.07,90.72,90.81,91.37,89.25,1.27,1.55,0.98,0.68,1.67,0.44,0.5,0.54,0.63,0.71,91.46
90.0,75.89,73.48,72.39,84.97,76.71,83.67,84.29,83.87,84.62,82.46,1.12,1.75,0.71,0.97,1.38,0.65,0.88,0.74,0.81,0.72,84.0


==> Results/cmc.csv <==
Missing,Friedman,Mean,Surr,KNN,GeFp,GeF,GeFp(LSPN),GeF(LSPN),MissForest,LSPN,Fci,Mci,Sci,Kci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,MFci,LSPNci,lower
0.0,53.27,53.27,53.27,53.27,50.9,53.27,50.71,53.24,53.27,49.66,0.51,0.51,0.51,0.51,0.57,0.51,0.56,0.56,0.51,1.01,52.76
10.0,52.19,51.18,51.7,51.67,50.03,52.02,49.9,52.04,51.64,49.48,0.65,0.58,0.55,0.51,0.64,0.59,0.66,0.54,0.46,1.03,51.54
20.0,50.73,49.28,50.35,50.1,49.8,51.05,49.72,51.08,50.14,49.23,0.5,0.9,0.42,0.51,0.74,0.65,0.78,0.59,0.59,0.86,50.48
30.0,49.8,47.67,48.7,48.38,48.81,49.96,48.72,50.08,48.28,48.4,0.38,0.86,0.79,0.58,0.91,1.03,0.9,1.05,0.9,1.01,49.03
40.0,48.3,45.88,46.08,46.79,47.84,48.71,47.85,48.84,45.62,47.81,0.42,0.67,0.77,0.77,0.85,0.85,0.94,0.86,0.78,1.05,47.98
50.0,47.31,44.3,43.73,45.56,47.47,47.92,47.42,47.91,43.57,46.84,0.4,0.79,1.03,0.59,0.65,0.63,0.68,0.66,0.63,1.06,47.3
60.0,46.14,42.78,41.63,44.3,46.75,47.09,46.71,47.01,41.32,46.47,0.44,1.26,1.11,0.83,0.51,0.47,0.41,0.4,0.83,0.97,46.62
70.0,45.09,41.79,39.64,42.3,45.67,45.94,45.67,45.93,39.04,45.53,0.33,1.0,1.27,0.69,0.67,0.57,0.69,0.63,0.84,0.99,45.36
80.0,43.97,40.85,37.43,41.28,44.2,44.28,44.22,44.28,37.17,44.07,0.43,1.07,1.44,0.51,0.51,0.5,0.47,0.5,1.08,0.7,43.78
90.0,43.33,40.24,34.97,39.64,43.61,43.67,43.72,43.76,33.56,43.74,0.31,1.1,1.81,0.98,0.69,0.69,0.73,0.73,1.78,0.55,43.03


==> Results/diabetes.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,75.88,75.88,75.88,75.88,75.88,75.39,75.88,74.47,75.88,75.08,0.46,0.46,0.46,0.46,0.46,1.01,0.46,1.05,0.46,0.62,75.42
10.0,75.23,74.53,75.06,75.1,74.87,74.83,75.31,74.25,75.31,74.65,0.62,0.78,0.71,0.92,0.89,0.99,0.67,1.09,0.7,0.59,74.61
20.0,73.91,72.99,73.96,73.45,73.61,74.18,74.21,73.53,74.18,73.85,0.81,1.0,0.81,0.83,0.65,0.98,0.65,1.05,0.75,0.61,73.56
30.0,73.35,71.67,72.97,72.4,72.46,73.28,73.93,72.81,73.83,72.86,0.7,0.84,0.73,0.75,0.92,0.87,0.63,1.01,0.72,0.63,73.3
40.0,72.48,69.99,72.45,71.41,71.85,72.57,73.07,72.18,72.97,72.03,0.98,0.83,0.64,0.73,0.61,0.85,0.8,0.78,0.91,1.0,72.27
50.0,71.76,68.11,71.54,69.95,70.6,71.5,72.06,71.28,72.16,71.59,0.79,0.62,0.7,0.8,0.77,0.8,0.68,0.78,0.68,0.91,71.49
60.0,70.78,66.89,70.7,67.93,68.94,71.24,71.46,70.95,71.3,70.66,0.94,0.81,0.52,1.02,0.8,0.7,0.83,0.78,0.72,0.91,70.62
70.0,69.31,65.51,68.98,65.79,66.7,69.84,69.91,69.5,69.82,69.14,0.82,0.56,0.73,1.1,1.25,0.92,0.9,0.85,0.8,0.83,69.0
80.0,67.67,64.65,67.76,64.07,64.9,68.48,68.46,68.42,68.39,67.82,0.47,0.78,0.55,0.96,0.66,0.8,0.69,0.7,0.54,0.79,67.68
90.0,66.45,64.05,66.6,63.18,63.05,66.75,66.72,66.84,66.9,66.46,0.55,1.08,0.69,1.35,2.43,0.68,0.67,0.59,0.59,0.59,66.31


==> Results/dna.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,95.34,95.34,95.34,95.34,95.34,95.3,95.34,93.15,95.33,92.82,0.13,0.13,0.13,0.13,0.13,0.07,0.13,0.14,0.13,0.43,95.21
10.0,91.03,92.16,94.32,93.89,94.46,94.32,92.28,92.1,91.31,92.23,0.23,0.27,0.24,0.16,0.17,0.21,0.27,0.21,0.18,0.28,94.29
20.0,84.68,88.28,92.76,91.96,93.02,93.3,89.6,91.15,87.14,91.17,0.29,0.52,0.33,0.33,0.22,0.23,0.28,0.24,0.28,0.4,93.07
30.0,77.23,83.91,90.53,89.31,90.76,92.04,87.42,90.21,82.99,89.62,0.36,0.43,0.31,0.33,0.34,0.32,0.19,0.23,0.25,0.36,91.72
40.0,70.13,79.0,87.62,86.2,87.32,90.41,85.83,89.0,80.38,88.02,0.3,0.46,0.37,0.37,0.38,0.21,0.26,0.18,0.33,0.31,90.2
50.0,63.85,72.73,83.34,81.87,82.26,88.32,84.45,87.17,78.87,85.63,0.42,0.29,0.23,0.35,0.54,0.39,0.27,0.32,0.34,0.33,87.92
60.0,58.75,65.53,77.11,76.8,75.05,85.08,82.82,84.44,78.43,82.14,0.35,0.36,0.45,0.44,0.5,0.36,0.37,0.25,0.32,0.36,84.73
70.0,55.2,56.69,68.38,71.18,65.34,81.11,80.15,80.87,77.97,77.23,0.23,0.54,0.67,0.62,0.71,0.42,0.33,0.33,0.35,0.56,80.69
80.0,53.07,46.46,55.84,64.37,54.12,75.27,74.82,75.22,74.58,70.85,0.17,0.99,0.82,0.43,0.75,0.43,0.41,0.47,0.41,0.66,74.84
90.0,52.06,35.38,40.14,56.82,41.05,65.06,64.09,65.19,64.6,61.27,0.06,1.33,0.75,0.95,0.51,0.6,0.55,0.55,0.54,0.49,64.65


==> Results/dresses.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,56.06,56.06,56.06,56.06,56.06,56.42,56.06,56.38,56.08,57.46,0.86,0.86,0.86,0.86,0.86,1.01,0.86,1.01,0.87,0.82,56.64
10.0,56.46,57.14,50.56,56.4,56.32,56.36,56.62,56.22,56.58,58.14,1.36,1.04,1.32,1.29,1.25,0.65,1.55,0.69,1.57,0.78,57.36
20.0,56.1,58.16,47.22,56.92,56.44,56.38,57.04,56.3,57.02,58.64,1.27,1.33,1.82,1.46,1.65,0.94,1.53,1.08,1.53,1.19,57.45
30.0,55.8,58.18,45.48,56.62,55.68,55.5,57.12,55.52,57.14,58.24,1.21,0.85,1.57,1.57,0.95,1.41,1.11,1.47,1.07,1.07,57.17
40.0,56.22,57.86,43.78,56.26,55.94,55.08,57.36,55.16,57.38,58.08,1.07,1.35,1.15,2.1,1.39,1.24,0.79,1.23,0.82,0.89,57.19
50.0,57.24,57.98,43.12,55.92,55.04,54.86,56.78,54.9,56.8,58.3,1.22,1.04,0.8,1.21,1.41,1.09,0.93,1.05,0.94,0.96,57.34
60.0,57.7,57.96,42.3,56.08,55.42,55.52,56.24,55.56,56.24,58.2,1.33,0.81,0.55,1.0,1.56,1.36,1.29,1.34,1.32,1.05,57.15
70.0,58.28,57.88,42.0,56.86,55.34,56.42,57.0,56.46,57.02,57.7,0.96,1.16,0.38,1.46,1.92,1.36,1.32,1.37,1.33,0.78,57.32
80.0,58.34,58.0,42.04,57.0,55.04,56.46,57.04,56.44,57.02,57.8,0.98,0.58,0.16,1.89,1.17,1.01,1.11,1.03,1.1,1.05,57.36
90.0,58.64,57.82,42.04,57.28,54.92,57.6,57.68,57.6,57.68,58.22,0.78,0.64,0.09,1.5,2.25,1.18,1.32,1.18,1.32,1.13,57.86


==> Results/electricity.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,91.22,91.22,91.22,91.22,91.22,90.46,91.22,88.23,91.22,72.32,0.08,0.08,0.08,0.08,0.08,0.06,0.08,0.13,0.08,0.2,91.15
10.0,85.73,84.91,87.49,87.78,88.54,87.42,88.46,84.75,88.76,71.14,0.09,0.1,0.09,0.08,0.07,0.06,0.08,0.1,0.08,0.2,88.68
20.0,81.27,78.9,83.62,84.24,85.2,84.31,85.45,81.47,85.83,69.94,0.07,0.19,0.06,0.11,0.08,0.13,0.1,0.11,0.1,0.15,85.74
30.0,77.47,73.24,79.79,80.55,81.21,81.06,82.23,78.39,82.64,68.61,0.1,0.19,0.09,0.11,0.1,0.14,0.12,0.13,0.11,0.14,82.53
40.0,74.37,67.82,75.99,76.74,76.69,77.83,78.88,75.5,79.15,67.14,0.14,0.25,0.08,0.16,0.13,0.13,0.11,0.16,0.1,0.14,79.06
50.0,71.58,62.74,72.15,72.81,71.78,74.55,75.44,72.78,75.55,65.7,0.16,0.35,0.09,0.11,0.13,0.13,0.15,0.11,0.11,0.14,75.44
60.0,68.85,58.05,68.32,68.58,66.49,71.25,71.94,69.98,71.93,64.19,0.18,0.44,0.13,0.09,0.31,0.12,0.12,0.14,0.1,0.16,71.82
70.0,66.12,53.69,64.25,64.04,61.58,67.99,68.41,67.12,68.33,62.54,0.18,0.51,0.25,0.14,0.64,0.12,0.14,0.18,0.13,0.15,68.27
80.0,63.38,49.92,59.93,58.7,55.97,64.65,64.92,64.12,64.77,60.82,0.21,0.64,0.5,0.27,0.52,0.13,0.15,0.23,0.15,0.11,64.77
90.0,60.48,46.63,54.84,52.31,51.72,61.3,61.38,61.01,61.25,59.13,0.11,0.93,0.92,0.69,1.47,0.12,0.12,0.13,0.11,0.08,61.25


==> Results/german.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,75.75,75.75,75.75,75.75,75.75,74.72,75.75,74.5,75.76,73.41,0.44,0.44,0.44,0.44,0.44,0.63,0.44,0.72,0.43,0.87,75.33
10.0,74.57,74.56,74.52,74.71,74.55,73.97,74.98,73.73,75.07,72.7,0.4,0.47,0.45,0.41,0.51,0.71,0.38,0.64,0.32,0.66,74.75
20.0,73.86,73.95,73.33,73.8,73.76,73.7,74.68,73.36,74.82,72.32,0.49,0.3,0.32,0.44,0.68,0.76,0.45,0.76,0.45,0.77,74.37
30.0,72.42,73.01,71.97,73.06,73.03,72.74,73.81,72.41,73.97,72.14,0.31,0.64,0.32,0.65,0.78,0.7,0.38,0.63,0.36,0.65,73.61
40.0,71.72,72.21,71.09,72.27,72.34,72.32,73.47,71.92,73.58,71.96,0.43,0.51,0.27,0.92,0.82,0.44,0.45,0.51,0.38,0.59,73.2
50.0,71.08,71.43,70.58,71.48,70.94,71.74,72.82,71.48,72.97,71.25,0.3,0.58,0.28,1.02,0.8,0.71,0.57,0.68,0.6,0.46,72.37
60.0,70.69,70.92,70.42,70.29,69.82,71.29,72.14,71.21,72.02,70.83,0.33,0.44,0.27,0.79,0.78,0.59,0.34,0.59,0.48,0.87,71.8
70.0,70.31,70.57,70.16,69.09,69.36,70.94,71.24,70.94,71.28,70.59,0.16,0.46,0.1,1.02,0.82,0.51,0.42,0.47,0.4,0.6,70.88
80.0,70.09,70.32,70.07,67.45,68.76,70.61,70.63,70.61,70.77,70.43,0.08,0.31,0.1,0.82,0.9,0.32,0.32,0.41,0.34,0.38,70.43
90.0,69.99,70.01,69.99,66.8,68.53,70.25,70.33,70.27,70.34,70.37,0.02,0.11,0.02,1.37,1.15,0.41,0.33,0.41,0.4,0.36,70.01


==> Results/gesture.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,65.9,65.9,65.9,65.9,65.9,58.24,65.9,55.69,65.9,42.15,0.2,0.2,0.2,0.2,0.2,0.4,0.2,0.31,0.2,0.2,65.71
10.0,60.7,62.06,63.46,64.69,65.08,56.67,63.78,54.37,64.95,41.86,0.19,0.21,0.16,0.15,0.19,0.23,0.16,0.14,0.18,0.19,64.89
20.0,56.14,58.6,61.08,63.21,63.64,55.11,61.39,53.23,62.9,41.53,0.2,0.21,0.16,0.13,0.23,0.25,0.16,0.25,0.18,0.25,63.41
30.0,52.86,55.41,58.37,61.62,61.48,53.5,58.65,52.25,60.2,41.14,0.27,0.21,0.15,0.22,0.26,0.13,0.18,0.2,0.21,0.24,61.4
40.0,50.19,52.44,55.79,59.72,58.89,51.52,55.82,50.97,57.42,40.78,0.17,0.27,0.22,0.33,0.24,0.21,0.16,0.25,0.23,0.24,59.39
50.0,48.16,49.48,53.11,57.46,55.35,49.64,52.92,49.76,54.47,40.34,0.18,0.38,0.35,0.25,0.33,0.21,0.21,0.23,0.28,0.25,57.22
60.0,46.49,46.52,50.67,54.66,51.18,47.23,49.73,47.97,51.37,39.78,0.14,0.32,0.34,0.26,0.3,0.3,0.21,0.23,0.2,0.19,54.4
70.0,44.93,43.3,47.84,51.37,45.9,44.75,46.66,45.94,48.21,39.17,0.13,0.29,0.2,0.23,0.27,0.12,0.19,0.18,0.19,0.27,51.15
80.0,42.9,39.33,44.69,47.04,39.36,41.9,43.12,43.32,44.79,38.24,0.18,0.41,0.25,0.22,0.22,0.19,0.21,0.28,0.27,0.2,46.83
90.0,38.99,34.06,39.34,40.85,32.26,38.76,39.42,40.22,40.85,36.45,0.21,0.39,0.6,0.24,0.34,0.2,0.21,0.18,0.22,0.17,40.63


==> Results/jungle.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,85.66,85.66,85.66,85.66,85.66,86.1,85.66,85.97,85.64,77.03,0.07,0.07,0.07,0.07,0.07,0.07,0.07,0.09,0.07,0.19,86.02
10.0,80.4,78.38,77.29,77.98,77.57,80.53,80.35,80.37,80.26,74.79,0.11,0.13,0.1,0.15,0.11,0.11,0.11,0.11,0.1,0.16,80.42
20.0,75.85,72.11,69.9,71.58,71.05,76.08,76.04,75.92,75.92,72.42,0.13,0.23,0.16,0.18,0.19,0.14,0.14,0.14,0.12,0.13,75.93
30.0,71.91,66.89,63.45,66.25,65.67,72.39,72.4,72.26,72.3,70.12,0.12,0.4,0.24,0.15,0.2,0.12,0.12,0.12,0.11,0.14,72.27
40.0,68.46,62.5,57.82,61.82,61.29,69.23,69.24,69.15,69.17,67.79,0.13,0.52,0.25,0.17,0.28,0.15,0.15,0.16,0.15,0.13,69.09
50.0,65.36,58.79,52.86,57.96,57.72,66.3,66.3,66.26,66.27,65.43,0.12,0.67,0.27,0.15,0.36,0.13,0.12,0.13,0.13,0.14,66.18
60.0,62.48,55.7,48.49,54.64,54.52,63.52,63.52,63.49,63.5,63.0,0.1,0.86,0.34,0.35,0.4,0.12,0.12,0.13,0.13,0.13,63.39
70.0,59.68,52.93,44.76,51.79,51.1,60.59,60.59,60.58,60.58,60.35,0.2,1.02,0.32,0.45,0.67,0.22,0.21,0.22,0.22,0.19,60.37
80.0,56.96,50.66,41.85,49.33,48.13,57.68,57.68,57.68,57.68,57.58,0.24,1.21,0.23,0.63,1.24,0.26,0.26,0.26,0.26,0.25,57.42
90.0,54.22,48.48,39.8,47.49,46.31,54.67,54.67,54.67,54.68,54.63,0.1,1.46,0.12,1.02,1.54,0.13,0.13,0.13,0.13,0.11,54.54


==> Results/krvskp.csv <==
Missing,Friedman,Mean,Surr,KNN,GeFp,GeF,GeFp(LSPN),GeF(LSPN),MissForest,LSPN,Fci,Mci,Sci,Kci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,MFci,LSPNci,lower
0.0,98.67,98.67,98.67,98.67,98.08,98.67,98.44,98.73,98.67,88.1,0.1,0.1,0.1,0.1,0.17,0.1,0.12,0.09,0.1,0.67,98.64
10.0,92.38,93.67,89.24,94.92,94.64,95.16,94.88,95.19,94.58,86.03,0.26,0.41,0.51,0.42,0.33,0.28,0.26,0.29,0.3,0.71,94.9
20.0,87.35,88.74,80.79,91.08,91.54,92.06,91.92,92.25,90.6,83.52,0.6,0.63,0.96,0.4,0.38,0.29,0.3,0.3,0.34,0.68,91.94
30.0,82.81,83.58,73.62,86.58,88.13,88.35,88.41,88.65,86.24,80.92,0.73,0.64,0.92,0.43,0.38,0.39,0.39,0.32,0.56,0.61,88.33
40.0,78.8,78.73,67.85,82.31,84.49,84.72,84.96,85.04,81.4,78.25,0.74,0.71,0.89,0.54,0.55,0.52,0.49,0.45,0.31,0.44,84.59
50.0,75.27,74.17,63.39,77.23,80.71,80.82,81.05,81.15,75.95,75.46,0.75,0.72,1.18,0.52,0.25,0.3,0.43,0.43,0.56,0.38,80.72
60.0,71.45,69.54,60.02,72.27,76.2,76.17,76.4,76.44,70.73,72.32,0.65,0.53,1.09,0.35,0.47,0.47,0.43,0.43,0.47,0.46,76.01
70.0,67.69,65.12,57.38,66.32,71.31,71.33,71.46,71.54,65.15,68.78,0.6,0.49,0.83,0.56,0.46,0.45,0.52,0.53,0.39,0.45,71.0
80.0,63.44,60.7,55.3,60.39,65.88,65.92,66.06,66.07,59.74,64.62,0.51,0.42,0.8,0.69,0.43,0.41,0.49,0.51,0.72,0.32,65.56
90.0,58.2,56.31,53.36,54.72,60.15,60.15,60.17,60.17,54.81,59.56,0.58,0.43,0.51,0.72,0.73,0.74,0.74,0.74,0.5,0.82,59.43


==> Results/mice.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,98.78,98.78,98.78,98.78,98.78,99.6,98.78,99.65,98.78,93.82,0.21,0.21,0.21,0.21,0.21,0.19,0.21,0.15,0.21,0.3,99.5
10.0,97.11,96.22,98.22,98.61,98.16,99.31,98.93,99.37,99.09,92.94,0.43,0.33,0.18,0.23,0.24,0.13,0.18,0.12,0.17,0.31,99.25
20.0,94.58,92.18,97.31,98.32,97.29,98.94,98.8,99.03,99.26,92.01,0.38,0.83,0.27,0.31,0.35,0.24,0.1,0.15,0.15,0.34,99.11
30.0,91.01,84.91,95.84,97.7,96.08,98.05,98.38,98.5,99.06,91.28,0.77,1.03,0.44,0.5,0.52,0.38,0.32,0.34,0.15,0.35,98.91
40.0,86.41,74.03,93.53,96.66,93.96,96.7,97.43,97.8,98.78,89.8,1.09,1.2,0.63,0.49,0.5,0.34,0.37,0.4,0.26,0.61,98.52
50.0,80.3,59.0,89.74,94.69,90.01,94.41,95.15,96.46,97.43,87.43,0.63,1.79,0.75,0.62,0.75,0.49,0.42,0.44,0.33,0.55,97.1
60.0,73.31,44.34,83.82,91.56,82.94,89.27,90.57,93.13,94.34,85.09,0.77,1.98,0.94,0.58,0.94,0.57,0.65,0.71,0.36,0.59,93.98
70.0,63.41,31.35,74.41,86.21,71.31,80.4,81.66,86.25,87.34,80.69,0.7,1.39,0.91,0.72,0.97,1.04,0.8,0.73,0.77,0.69,86.57
80.0,51.42,21.81,60.07,75.76,53.63,66.86,68.19,71.96,73.06,73.6,0.76,1.34,0.94,1.3,1.07,1.18,1.11,1.17,1.14,0.83,74.45
90.0,34.98,16.17,38.07,54.88,30.63,46.24,46.83,47.62,48.25,55.85,1.28,0.78,0.98,0.87,1.46,0.63,0.81,1.07,0.94,0.72,55.13


==> Results/phishing.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,96.74,96.74,96.74,96.74,96.74,96.97,96.74,97.06,96.78,93.33,0.05,0.05,0.05,0.05,0.05,0.05,0.05,0.06,0.06,0.15,97.0
10.0,93.88,94.48,91.31,95.48,95.71,96.17,95.85,96.3,95.99,92.45,0.11,0.12,0.27,0.07,0.11,0.07,0.12,0.09,0.12,0.13,96.21
20.0,91.38,91.68,86.08,93.93,93.91,95.04,94.67,95.2,94.89,91.38,0.11,0.12,0.41,0.1,0.12,0.1,0.09,0.11,0.11,0.14,95.09
30.0,88.98,88.02,81.52,92.06,91.18,93.41,92.99,93.61,93.3,89.99,0.17,0.19,0.5,0.13,0.18,0.11,0.08,0.1,0.06,0.19,93.51
40.0,86.61,83.8,77.57,89.87,87.57,91.22,90.88,91.52,91.29,88.04,0.19,0.2,0.56,0.21,0.24,0.17,0.16,0.18,0.14,0.25,91.34
50.0,83.91,79.27,74.09,86.94,83.04,88.32,87.98,88.76,88.59,85.65,0.28,0.17,0.74,0.23,0.26,0.17,0.19,0.18,0.18,0.21,88.59
60.0,81.03,74.22,70.73,83.04,77.79,84.79,84.58,85.29,85.23,82.82,0.23,0.31,0.73,0.21,0.36,0.13,0.15,0.16,0.15,0.16,85.13
70.0,77.11,69.18,67.34,78.2,72.25,80.21,80.1,80.59,80.57,78.79,0.26,0.34,0.72,0.36,0.4,0.19,0.21,0.2,0.22,0.19,80.39
80.0,72.09,64.28,63.28,71.44,65.98,74.31,74.29,74.52,74.51,73.52,0.3,0.42,1.01,0.22,0.34,0.32,0.35,0.32,0.33,0.27,74.2
90.0,64.72,59.71,58.36,62.35,60.12,66.39,66.39,66.48,66.49,66.11,0.32,0.37,1.72,0.25,0.39,0.37,0.4,0.33,0.34,0.29,66.15


==> Results/robot.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,99.46,99.46,99.46,99.46,99.46,95.34,99.46,94.75,99.47,79.41,0.02,0.02,0.02,0.02,0.02,0.17,0.02,0.2,0.02,0.41,99.45
10.0,95.58,96.68,97.3,97.38,97.57,94.31,97.57,93.74,98.22,78.33,0.15,0.14,0.15,0.16,0.11,0.2,0.13,0.2,0.1,0.36,98.12
20.0,90.62,93.4,94.77,95.19,95.07,92.98,95.49,92.71,96.7,76.69,0.21,0.28,0.2,0.11,0.21,0.19,0.19,0.15,0.14,0.46,96.56
30.0,84.73,89.39,91.74,92.74,91.72,90.87,92.97,91.4,94.67,74.9,0.57,0.28,0.23,0.25,0.37,0.16,0.28,0.12,0.2,0.37,94.47
40.0,78.84,84.55,87.98,90.37,87.07,88.02,89.86,89.58,91.97,72.31,0.62,0.31,0.31,0.3,0.35,0.17,0.2,0.24,0.11,0.28,91.86
50.0,73.14,78.81,83.15,87.79,80.85,83.93,85.72,86.48,88.12,68.88,0.72,0.45,0.32,0.29,0.45,0.16,0.2,0.2,0.26,0.29,87.86
60.0,67.97,72.48,77.11,85.76,72.51,78.52,80.16,81.8,82.78,64.75,0.7,0.53,0.3,0.2,0.43,0.23,0.27,0.19,0.27,0.46,85.56
70.0,63.27,65.49,69.7,83.63,61.74,71.32,72.79,74.48,75.41,59.62,0.58,0.4,0.33,0.23,0.51,0.28,0.26,0.29,0.41,0.43,83.4
80.0,58.5,57.95,60.84,80.11,47.96,62.99,64.16,65.06,65.86,54.29,0.65,0.39,0.36,0.33,0.74,0.28,0.37,0.48,0.48,0.47,79.78
90.0,52.55,49.64,50.93,68.29,31.03,53.28,53.73,54.12,54.64,48.22,0.53,0.29,0.26,0.28,0.88,0.51,0.46,0.3,0.26,0.49,68.01


==> Results/segment.csv <==
Missing,Friedman,Mean,Surr,KNN,GeFp,GeF,GeFp(LSPN),GeF(LSPN),MissForest,LSPN,Fci,Mci,Sci,Kci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,MFci,LSPNci,lower
0.0,96.75,96.75,96.75,96.75,94.12,96.75,93.18,96.76,96.75,87.2,0.2,0.2,0.2,0.2,0.33,0.2,0.33,0.2,0.2,0.12,96.56
10.0,94.36,92.51,95.86,96.03,93.2,95.78,90.84,95.88,96.15,85.98,0.29,0.43,0.2,0.2,0.37,0.2,0.48,0.22,0.24,0.18,95.91
20.0,90.02,86.33,94.73,95.09,91.93,94.68,88.37,94.77,95.12,84.3,0.62,0.77,0.3,0.25,0.39,0.4,0.5,0.38,0.26,0.28,94.86
30.0,84.14,78.34,93.32,94.25,90.15,93.42,86.26,93.41,93.21,82.58,0.69,0.68,0.27,0.32,0.56,0.2,0.41,0.34,0.41,0.33,93.93
40.0,77.55,67.74,91.19,93.03,88.0,91.19,83.84,91.4,89.53,80.47,0.76,0.76,0.41,0.39,0.47,0.27,0.64,0.34,0.57,0.34,92.65
50.0,70.51,55.79,88.05,91.37,84.47,88.15,81.0,88.26,83.65,77.48,0.64,1.2,0.33,0.55,0.54,0.33,0.75,0.36,0.74,0.56,90.82
60.0,62.86,43.73,83.01,88.48,79.68,83.45,76.94,83.35,74.45,73.29,0.63,1.18,0.52,0.52,0.62,0.41,0.67,0.46,0.86,0.59,87.95
70.0,54.8,32.73,74.73,83.65,72.69,76.47,71.1,76.1,62.03,67.0,0.43,0.89,0.72,0.79,1.03,0.87,0.92,0.73,1.08,0.87,82.87
80.0,45.88,23.55,61.05,73.19,62.32,64.91,61.49,64.5,46.61,57.91,0.52,0.72,1.1,0.76,1.2,1.14,1.06,0.92,1.46,0.68,72.43
90.0,33.5,17.44,40.65,52.63,45.51,46.52,45.07,45.98,30.55,42.73,1.13,0.23,0.88,0.66,1.07,1.1,0.82,0.91,1.12,0.62,51.97


==> Results/splice.csv <==
Missing,Friedman,Mean,Surr,KNN,GeFp,GeF,GeFp(LSPN),GeF(LSPN),MissForest,LSPN,Fci,Mci,Sci,Kci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,MFci,LSPNci,lower
0.0,96.73,96.73,96.73,96.73,96.6,96.73,93.98,96.71,96.73,93.32,0.12,0.12,0.12,0.12,0.14,0.12,0.29,0.12,0.12,0.22,96.61
10.0,93.66,94.55,94.48,94.98,95.4,94.7,92.64,93.27,94.8,92.42,0.32,0.18,0.26,0.18,0.17,0.32,0.29,0.33,0.21,0.16,95.23
20.0,89.79,90.62,91.05,92.35,93.98,92.88,91.58,89.54,91.23,91.41,0.55,0.26,0.36,0.2,0.29,0.49,0.28,0.43,0.3,0.34,93.69
30.0,84.76,84.65,86.09,89.06,92.37,91.1,90.38,85.69,86.18,89.8,0.65,0.28,0.46,0.53,0.32,0.5,0.48,0.53,0.26,0.51,92.05
40.0,79.12,77.0,80.16,84.8,90.41,88.93,88.87,82.68,79.05,87.61,0.36,0.43,0.36,0.41,0.49,0.58,0.43,0.33,0.48,0.4,89.92
50.0,72.84,67.98,73.44,80.34,87.85,86.43,86.72,80.71,70.4,85.05,0.4,0.41,0.63,0.4,0.4,0.5,0.56,0.25,0.42,0.39,87.45
60.0,66.56,57.86,66.98,74.04,84.33,83.18,83.7,79.6,60.34,81.23,0.38,0.51,0.95,0.56,0.46,0.34,0.43,0.27,0.48,0.46,83.87
70.0,60.67,47.52,61.12,67.33,79.85,78.89,79.88,77.52,49.54,76.05,0.59,0.54,0.9,0.48,0.4,0.37,0.25,0.34,0.49,0.48,79.63
80.0,56.03,38.43,56.39,59.43,73.78,72.32,73.83,72.97,39.45,69.54,0.43,0.3,0.64,0.67,0.57,0.51,0.5,0.53,0.33,0.58,73.33
90.0,52.96,30.23,53.12,49.2,63.29,62.27,63.72,63.01,30.57,61.03,0.14,0.3,0.36,0.46,0.71,0.69,0.76,0.61,0.31,0.6,62.96


==> Results/texture.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,97.42,97.42,97.42,97.42,97.42,96.43,97.42,97.65,97.43,76.36,0.09,0.09,0.09,0.09,0.09,0.1,0.09,0.09,0.08,0.09,97.56
10.0,96.11,95.64,96.98,97.43,97.14,95.79,97.18,97.32,97.58,75.75,0.11,0.18,0.1,0.12,0.11,0.08,0.08,0.1,0.11,0.12,97.48
20.0,93.79,91.44,96.28,97.32,96.48,95.08,96.64,97.11,97.47,74.89,0.24,0.38,0.14,0.15,0.07,0.11,0.09,0.15,0.08,0.15,97.39
30.0,89.85,84.24,95.31,97.13,95.4,94.2,95.93,96.67,97.12,73.98,0.34,0.42,0.15,0.15,0.17,0.1,0.15,0.13,0.13,0.19,96.98
40.0,84.52,74.08,93.98,96.83,93.23,92.87,94.75,95.97,96.44,73.06,0.42,0.54,0.12,0.1,0.2,0.11,0.17,0.18,0.11,0.23,96.72
50.0,77.7,61.24,91.82,96.48,89.48,91.02,92.92,94.81,95.2,71.94,0.44,0.77,0.14,0.15,0.4,0.18,0.22,0.13,0.15,0.24,96.33
60.0,69.65,47.14,88.53,95.76,82.83,88.62,90.34,92.69,93.07,70.48,0.69,1.04,0.22,0.14,0.71,0.27,0.25,0.26,0.21,0.26,95.61
70.0,61.2,32.83,82.42,94.21,70.86,84.84,86.16,88.48,88.89,68.38,0.57,0.78,0.47,0.08,0.59,0.26,0.29,0.27,0.24,0.32,94.13
80.0,51.64,20.39,70.0,89.58,52.67,78.01,78.98,80.51,80.9,64.88,0.63,0.89,0.67,0.31,0.68,0.39,0.42,0.41,0.41,0.46,89.27
90.0,39.0,12.33,44.8,71.34,29.33,62.45,62.95,63.37,63.57,55.35,0.72,0.49,0.93,0.56,0.76,0.48,0.47,0.39,0.37,0.4,70.78


==> Results/vehicle.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,75.06,75.06,75.06,75.06,75.06,73.12,75.06,73.26,75.07,65.98,0.8,0.8,0.8,0.8,0.8,0.73,0.8,0.74,0.8,0.96,74.27
10.0,73.18,72.27,74.37,74.21,74.19,72.15,73.98,72.47,74.23,64.7,0.69,0.99,0.58,1.0,0.71,0.61,0.74,0.88,0.88,1.03,73.78
20.0,70.1,68.06,72.98,72.84,72.57,71.42,73.1,71.9,73.41,63.67,0.7,1.12,0.84,0.86,0.9,0.75,0.88,0.76,0.97,1.05,72.44
30.0,67.12,63.27,71.61,71.77,70.69,70.56,72.39,71.06,72.77,62.39,0.79,1.05,0.92,1.01,1.33,1.03,1.13,1.15,1.27,0.99,71.5
40.0,63.65,57.53,69.96,70.16,68.72,69.53,70.94,69.78,71.52,61.04,0.82,0.88,1.14,1.16,1.39,1.03,1.21,1.23,1.23,1.29,70.29
50.0,59.98,52.06,67.18,68.31,64.9,67.05,68.6,67.46,69.4,58.92,1.28,1.42,1.47,1.03,1.36,1.39,1.32,1.47,1.34,1.44,68.07
60.0,56.08,45.67,63.91,66.17,59.76,63.93,65.7,64.16,66.0,56.86,1.11,1.53,1.27,1.04,1.36,1.22,1.1,1.02,0.96,1.02,65.13
70.0,51.13,38.74,58.65,62.33,53.48,59.67,61.17,60.25,61.79,53.54,1.03,1.63,1.06,1.31,1.57,0.79,0.94,0.92,0.95,1.2,61.02
80.0,46.54,33.34,50.89,56.08,45.02,54.01,55.24,54.14,55.09,48.25,0.96,1.58,1.39,1.15,1.03,0.66,0.72,1.09,1.23,0.62,54.93
90.0,38.74,28.51,38.69,44.9,36.26,44.01,44.17,43.62,44.27,40.18,1.16,0.65,0.9,1.04,0.96,0.93,0.99,0.99,0.71,1.39,43.86


==> Results/vowel.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,96.07,96.07,96.07,96.07,96.07,97.38,96.07,97.33,96.07,60.01,0.51,0.51,0.51,0.51,0.51,0.36,0.51,0.34,0.51,1.0,97.03
10.0,88.99,86.71,92.37,93.31,93.2,95.75,95.09,95.85,95.15,56.64,0.8,0.87,0.63,0.87,0.64,0.41,0.44,0.41,0.42,1.19,95.44
20.0,80.21,75.83,86.26,90.17,88.3,93.39,92.73,93.39,92.97,53.01,1.07,0.56,0.5,0.68,0.71,0.51,0.48,0.5,0.43,1.33,92.88
30.0,70.81,64.51,78.79,85.62,81.85,89.46,89.25,89.79,89.59,49.62,1.45,0.83,0.86,0.66,1.1,0.69,0.77,0.71,0.91,1.09,89.08
40.0,60.67,51.97,68.82,79.0,73.43,82.86,82.95,83.3,83.48,44.04,1.46,1.53,1.33,0.81,1.47,0.63,0.65,0.55,0.7,1.17,82.78
50.0,51.41,41.52,58.06,70.68,62.62,73.27,73.9,73.97,74.52,39.48,1.1,1.29,1.95,1.01,1.39,0.53,0.58,0.7,0.64,1.42,73.87
60.0,42.35,32.44,47.05,59.78,51.19,61.93,62.6,62.53,63.16,34.94,1.45,0.87,1.63,1.14,0.8,0.68,0.88,0.63,0.77,1.35,62.39
70.0,33.34,24.02,35.09,46.19,38.22,47.21,47.97,47.76,48.52,29.06,0.72,0.49,1.14,1.19,0.82,0.76,0.58,0.68,0.52,1.14,47.99
80.0,25.57,17.55,25.15,32.52,26.24,33.05,33.47,33.09,33.71,23.09,0.75,0.63,1.49,1.3,1.37,0.99,1.13,0.97,1.07,1.35,32.63
90.0,18.58,12.71,16.55,18.61,16.41,20.28,20.68,20.4,20.59,17.46,0.95,0.62,0.9,0.93,0.89,1.2,1.23,1.26,1.21,1.03,19.45


==> Results/wine.csv <==
Missing,Friedman,Mean,Surr,KNN,MissForest,GeFp,GeF,GeFp(LSPN),GeF(LSPN),LSPN,Fci,Mci,Sci,Kci,MFci,GeFpci,GeFci,GeFp(LSPN)ci,GeF(LSPN)ci,LSPNci,lower
0.0,88.8,88.8,88.8,88.8,88.8,87.83,88.8,86.34,88.81,81.63,0.13,0.13,0.13,0.13,0.13,0.22,0.13,0.18,0.13,0.14,88.67
10.0,86.1,86.61,87.41,87.96,88.21,87.5,87.89,86.55,88.18,81.44,0.15,0.2,0.21,0.16,0.19,0.25,0.16,0.22,0.17,0.15,88.02
20.0,83.96,84.71,85.86,86.93,87.18,86.8,86.62,86.41,87.13,81.3,0.17,0.16,0.18,0.24,0.22,0.24,0.19,0.25,0.22,0.16,86.95
30.0,82.45,83.2,84.49,85.73,85.95,85.58,85.22,85.69,85.85,81.08,0.1,0.15,0.17,0.26,0.12,0.18,0.18,0.22,0.19,0.2,85.83
40.0,81.39,82.08,83.19,84.5,84.4,84.19,83.77,84.63,84.31,80.99,0.1,0.09,0.15,0.32,0.21,0.13,0.15,0.15,0.18,0.13,84.47
50.0,80.93,81.32,82.16,83.32,82.98,82.99,82.66,83.29,82.98,80.78,0.11,0.13,0.15,0.23,0.19,0.17,0.16,0.19,0.2,0.14,83.09
60.0,80.62,80.77,81.42,82.24,81.64,81.87,81.75,82.06,81.92,80.62,0.08,0.13,0.2,0.2,0.16,0.22,0.22,0.22,0.18,0.15,82.04
70.0,80.47,80.47,80.86,81.15,80.58,81.12,81.07,81.23,81.13,80.52,0.04,0.11,0.13,0.23,0.25,0.16,0.14,0.17,0.14,0.07,81.05
80.0,80.38,80.4,80.6,80.29,79.92,80.67,80.66,80.7,80.69,80.43,0.02,0.13,0.12,0.19,0.24,0.08,0.09,0.09,0.09,0.02,80.61
90.0,80.35,80.35,80.42,79.97,79.77,80.47,80.47,80.46,80.47,80.38,0.01,0.06,0.05,0.18,0.22,0.07,0.07,0.07,0.06,0.04,80.4

